Generalized LDPC Codes with Convolutional Code Constraints

Braided convolutional codes (BCCs) are a class of spatially coupled turbo-like codes that can be described by a $(2,3)$-regular compact graph. In this paper, we introduce a family of $(d_v,d_c)$-regular GLDPC codes with convolutional code constraints (CC-GLDPC codes), which form an extension of classical BCCs to arbitrary regular graphs. In order to characterize the performance in the waterfall and error floor regions, we perform an analysis of the density evolution thresholds as well as the finite-length ensemble weight enumerators and minimum distances of the ensembles. In particular, we consider various ensembles of overall rate $R=1/3$ and $R=1/2$ and study the trade-off between variable node degree and strength of the component codes. We also compare the results to corresponding classical LDPC codes with equal degrees and rates. It is observed that for the considered LDPC codes with variable node degree $d_v>2$, we can find a CC-GLDPC code with smaller $d_v$ that offers similar or better performance in terms of BP and MAP thresholds at the expense of a negligible loss in the minimum distance.

==> Notes.txt <==

Notes Michael

* BCC encoder: contains delay, i.e., coupling, we show uncoupled graph
mention that uncoupled case can be defined by removing delay
note: our coupling is different (all edges)
    Question: should we draw a coupled graph somewhere? 
    perhaps in the DE section?
    -> use the graph of averaged ensemble to illustrate coupling when describing DE


* we consider only rate dc-1/dc component encoders here, which allows direct comparison with LDPC codes
    - in general one could use lower rates, but then we need to think about overall rate: compare to GLDPC codes, (2,7) graph with (7,4) Hamming components
    observe: 
        - our encoder diagram with feedback works for all cases
        - coupling provides a way to encode by the component encoder
        - R=1-dv(1-Rc)
        - we could compare GLDPC vs CC-GLDPC codes: difference are disconnected trellises
        - convolutional codes allow efficient implementation in mother code trellis for     arbitrary rates, number of states independent of length dc means fixed graph


* for the conclusion and outlook
- for the considered ensemble we see that good thresholds and distances can be obtain with low variable node degrees with encoder has more than 2 states
- 2-state encoders can be an alternative to conventional LDPC codes (compare repeat accumulate codes)
 - for any protograph LDPC code we can construct a corresponding CC-GLDPC code with same rate
 - component encoder strength can be increased with changing the graph (compare GLDPC codes)
 - extension to irregular case possible
 - more flexibility possible by using component codes of lower rate: see GLDPC codes. Overall rate is decreased accordingly.
 - encoder description with feedback
 - coupling allows encoding by means of the component encoder


